Tropical cyclone size is strongly limited by the Rhines scale: experiments with a barotropic model

Recent work found evidence using aquaplanet experiments that tropical cyclone size on Earth is limited by the Rhines scale, which depends on the planetary vorticity gradient, $\beta$. This study aims to examine how the Rhines scale limits the size of an individual tropical cyclone. The traditional Rhines scale is first re-expressed as a vortex Rhines scale and Rhines speed to characterize how wave effects vary with radius in a vortex whose wind profile is known. Experiments are performed using a simple barotropic model on a $\beta$-plane initialized with a TC-like axisymmetric vortex defined using a recently-developed theoretical model for the tropical cyclone wind profile. $\beta$ and initial vortex size are each systematically varied to investigate the detailed responses of the TC-like vortex to $\beta$. Results show that the vortex shrinks towards an equilibrium size that closely follows the vortex Rhines scale. Physically, this scale divides the vortex into a vortex-dominant region at small radii, where the axisymmetric circulation is steady, and a wave-dominant region at larger radii, where the circulation stimulates Rossby waves and dissipates. A larger initial vortex relative to its vortex Rhines scale will shrink faster, and the shrinking timescale is well described by the vortex Rhines timescale, which is defined as the overturning timescale of the circulation at the vortex Rhines scale and is shown to be directly related to the Rossby wave group velocity. The relationship between our idealized results and the real Earth is discussed.

==> README.txt <==
25 August 2014, Version 4.3.2
==================================
Files in the 
American Meteorological Society
LaTeX Package
==================================

You will be provided with a tarred, zipped LaTeX package containing 
17 files.

==================================
Basic Style File: ametsoc.cls. 

The file ametsoc.cls is the manuscript style file.  

Use \documentclass{ametsoc} for your .tex document to
generate a PDF that follows all AMS guidelines for submission and peer review.  

Use \documentclass[twocol]{ametsoc} for your .tex document
to generate a PDF that closely
follows the layout of an AMS journal page, including single spacing and two
columns.  This journal style PDF is only for the author's personal use, and
any papers submitted in this style will not be accepted.  

Always use \documentclass{ametsoc} 
when generating a PDF for submission to the AMS. 

==================================
Template:

template.tex is a file for the author to use when making his/her paper.

The file provides a basic blank template with some
section headings for authors to more easily enter their manuscript.

==================================
Sample .tex and .pdf files:

amspaper.tex, amspaper.pdf, figure01.pdf 

The file amspaper.tex contains the LaTeX code for the sample file.  
The resulting PDF can be seen in amspaper.pdf.

figure01.pdf is used for a sample illustration.

==================================
Sample Article:

Formal paper done in draft mode, in .tex, and then the resulting .pdf.
amssamp1.tex, amssamp1.pdf

Same paper using the [twocol] option, in .tex, and then the resulting .pdf.
amssamp2tex, amssamp2.pdf 

Sample figures
FigOne.pdf, FigTwo.pdf

==================================
Bibliography Files:

ametsoc2014.bst, database2014.bib, references.bib, and AMS_Refs.pdf  

ametsoc2014.bst is the bibliography style file. 

references.bib should be altered with your own bibliography information. 
 
database2014.bib is a second sample bibliographic database file, which includes
examples of many different references formatted in AMS style.

AMS_Refs.pdf explains AMS reference style and contains detailed examples. Reference list included within is obtained from database2014.bib.

==================================
Documention: 

Found in AMSDocs.pdf and in this file, readme.txt.

==================================
Help for Authors
==================================

For questions or problems related to submitting your LaTeX manuscript to the AMS, see the AMS LaTeX Submission Info web page:
http://www2.ametsoc.org/ams/index.cfm/publications/authors/journal-and-bams-authors/author-resources/latex-author-info/

or contact: latex@ametsoc.org


